SOFIA Far-infrared [O III] and [O I] Observations of Dense CO-knots in the Supernova Remnant Cassiopeia A: Multi-phase Ejecta

Dense, fast-moving ejecta knots in supernova remnants are prime sites for molecule and dust formation. We present SOFIA far-IR spectrometer FIFI-LS observations of CO-rich knots in Cas A which cover a ~1 square arc minute area of the northern shell, in the [O III] 52 and 88 micron and [O I] 63 micron lines. The FIFI-LS spectra reveal that the line profiles of [O III] and [O I] are similar to those of the Herschel PACS [O III] and CO lines. We find that the [O III] maps show very different morphology than the [O I] map. The [O III] maps reveal diffuse, large-scale structures and the ratio of the two [O III] lines imply the presence of gas with a range of density 500 - 10,000 per cm^3 within the mapped region. In contrast, the [O I] map shows bright emission associated with the dense CO-rich knots. The 63 micron [O I] line traces cooled, dense post-shocked gas of ejecta. We find that IR-dominated [O III] emission is from post-shocked gas based on its morphology, high column density, and velocity profile. We describe multi-phase ejecta knots, a lifetime of clumps, and survival of dust in the young supernova remnants.

==> abst.txt <==
Dense, fast-moving ejecta knots in supernova remnants are prime sites for
molecule and dust formation. We present SOFIA far-IR spectrometer FIFI-LS
observations of CO-rich knots in Cas A which cover a ~1 square arc
minute area of the northern shell, in the [O III] 52 and 88 micron and
[O I] 63 micron lines. The FIFI-LS spectra reveal that the line profiles of
[O III] and [O I] are similar to those of the Herschel PACS [O III] and
CO lines. We find that the [O III] maps show very different morphology
than the [O I] map. The [O III] maps reveal diffuse, large-scale structures
and the ratio of the two [O III] lines imply the presence of gas with a
range of density 500 - 10,000 per cm^3 within the mapped region. In
contrast, the [O I] map shows bright emission associated with the dense
CO-rich knots. The 63 micron [O I] line traces cooled, dense post-shocked gas
of ejecta. We find that IR-dominated [O III] emission is from post-shocked
gas based on its morphology, high column density, and velocity profile. We
describe multi-phase ejecta knots, a lifetime of clumps, and survival of dust
in the young supernova remnants.

Dense, fast-moving ejecta knots in supernova remnants are prime sites for molecule and dust formation. We present SOFIA far-IR spectrometer FIFI-LS observations of CO-rich knots in Cas A which cover a ~1 square arc minute area of the northern shell, in the [O III] 52 and 88 micron and [O I] 63 micron lines. The FIFI-LS spectra reveal that the line profiles of [O III] and [O I] are similar to those of the Herschel PACS [O III] and CO lines. We find that the [O III] maps show very different morphology than the [O I] map. The [O III] maps reveal diffuse, large-scale structures and the ratio of the two [O III] lines imply the presence of gas with a range of density 500 - 10,000 per cm^3 within the mapped region. In contrast, the [O I] map shows bright emission associated with the dense CO-rich knots. The 63 micron [O I] line traces cooled, dense post-shocked gas of ejecta. We find that IR-dominated [O III] emission is from post-shocked gas based on its morphology, high column density, and velocity profile. We describe multi-phase ejecta knots, a lifetime of clumps, and survival of dust in the young supernova remnants.


